A 12-Year Activity Cycle for HD 219134

The nearby (6.5 pc) star HD 219134 was recently shown by Motalebi et al. (2015) and Vogt et al. (2015) to host several planets, the innermost of which is transiting. We present twenty-seven years of radial velocity observations of this star from the McDonald Observatory Planet Search program, and nineteen years of stellar activity data. We detect a long-period activity cycle measured in the Ca II $S_{HK}$ index, with a period of $4230 \pm 100$ days (11.7 years), very similar to the 11-year Solar activity cycle. Although the period of the Saturn-mass planet HD 219134 h is close to half that of the activity cycle, we argue that it is not an artifact due to stellar activity. We also find a significant periodicity in the $S_{HK}$ data due to stellar rotation with a period of 22.8 days. This is identical to the period of planet f identified by Vogt et al. (2015), suggesting that this radial velocity signal might be caused by rotational modulation of stellar activity rather than a planet. Analysis of our radial velocities allows us to detect the long-period planet HD 219134 h and the transiting super-Earth HD 219134 b. Finally, we use our long time baseline to constrain the presence of longer-period planets in the system, excluding to $1\sigma$ objects with $M\sin i>0.36 M_J$ at 12 years (corresponding to the orbital period of Jupiter) and $M\sin i>0.72 M_J$ at a period of 16.4 years (assuming a circular orbit for an outer companion).

==> Table1.txt <==
\begin{deluxetable}{lcrccc}
\tabletypesize{\scriptsize}
\tablecolumns{6}
\tablewidth{0pt}
\tablecaption{HJST RV and S-index Data \label{HJSTdata}}
\tablehead{
\colhead{Row} & \colhead{BJD} & \colhead{dRV} & \colhead{$\sigma_{\mathrm{dRV}}$} & \colhead{$S_{HK}$} & \colhead{$\sigma_S$} \\
\colhead{ } & \colhead{ } & \colhead{(m s$^{-1}$)} & \colhead{(m s$^{-1}$)} & \colhead{ } & \colhead{ }
}

\startdata
   & Phase I       &    \ldots   &  \ldots    &     \ldots     &     \ldots   \\
1 & 2447368.95340 & -1.3 & \ldots & \ldots & \ldots \\  
2 & 2447369.91300 & 21.7 & \ldots & \ldots & \ldots \\  
3 & 2447429.84020 & -0.1 & \ldots & \ldots & \ldots \\  
4 & 2447459.73290 & -1.6 & \ldots & \ldots & \ldots \\  
5 & 2447460.74170 & -47.4 & \ldots & \ldots & \ldots \\  
6 & 2447495.71880 & 9.2 & \ldots & \ldots & \ldots \\  
7 & 2447496.69230 & 1.3 & \ldots & \ldots & \ldots \\  
8 & 2447516.65010 & 10.3 & \ldots & \ldots & \ldots \\  
9 & 2447517.63920 & 12.5 & \ldots & \ldots & \ldots \\  
10 & 2447551.55820 & -0.9 & \ldots & \ldots & \ldots \\  
11 & 2447762.96880 & -3.5 & \ldots & \ldots & \ldots \\  
12 & 2447763.82550 & -17.4 & \ldots & \ldots & \ldots \\  
13 & 2447785.91740 & -28.6 & \ldots & \ldots & \ldots \\  
14 & 2447786.85310 & -26.2 & \ldots & \ldots & \ldots \\  
15 & 2447813.76360 & -21.5 & \ldots & \ldots & \ldots \\  
16 & 2447814.71420 & -32.0 & \ldots & \ldots & \ldots \\  
17 & 2447848.70290 & 38.5 & \ldots & \ldots & \ldots \\  
18 & 2447849.75930 & 11.8 & \ldots & \ldots & \ldots \\  
19 & 2447880.66550 & -26.6 & \ldots & \ldots & \ldots \\  
20 & 2447895.59830 & 13.4 & \ldots & \ldots & \ldots \\  
21 & 2448145.87010 & 39.5 & \ldots & \ldots & \ldots \\  
22 & 2448146.78230 & 39.9 & \ldots & \ldots & \ldots \\  
23 & 2448176.82880 & -32.6 & \ldots & \ldots & \ldots \\  
24 & 2448226.70070 & 12.2 & \ldots & \ldots & \ldots \\  
25 & 2448523.84350 & 0.0 & \ldots & \ldots & \ldots \\  
26 & 2448854.93190 & -19.3 & \ldots & \ldots & \ldots \\  
27 & 2448903.81790 & 5.3 & \ldots & \ldots & \ldots \\  
28 & 2449260.77440 & 4.7 & \ldots & \ldots & \ldots \\  
29 & 2449649.72330 & -0.1 & \ldots & \ldots & \ldots \\  
30 & 2449918.94070 & 38.7 & \ldots & \ldots & \ldots \\  
\hline
   & Phase II      &    \ldots      &   \ldots   &    \ldots   &  \ldots      \\
31 & 2448178.72267 & 44.5 & \ldots & \ldots & \ldots \\  
32 & 2448223.56801 & -26.6 & \ldots & \ldots & \ldots \\  
33 & 2448259.63987 & 16.4 & \ldots & \ldots & \ldots \\  
34 & 2448485.92949 & 23.7 & \ldots & \ldots & \ldots \\  
35 & 2448524.77848 & 35.8 & \ldots & \ldots & \ldots \\  
36 & 2448555.74440 & -16.3 & \ldots & \ldots & \ldots \\  
37 & 2448825.88446 & 5.7 & \ldots & \ldots & \ldots \\  
38 & 2448853.88667 & 28.3 & \ldots & \ldots & \ldots \\  
39 & 2448882.79778 & -23.8 & \ldots & \ldots & \ldots \\  
40 & 2448902.74426 & -7.5 & \ldots & \ldots & \ldots \\  
41 & 2448945.65245 & -17.5 & \ldots & \ldots & \ldots \\  
42 & 2449020.60933 & -26.2 & \ldots & \ldots & \ldots \\  
43 & 2449220.94757 & 23.6 & \ldots & \ldots & \ldots \\  
44 & 2449259.80561 & 14.0 & \ldots & \ldots & \ldots \\  
45 & 2449288.74144 & -25.4 & \ldots & \ldots & \ldots \\  
46 & 2449588.87713 & 15.4 & \ldots & \ldots & \ldots \\  
47 & 2449615.79692 & 18.9 & \ldots & \ldots & \ldots \\  
48 & 2449648.76736 & -26.4 & \ldots & \ldots & \ldots \\  
49 & 2449668.68533 & 4.5 & \ldots & \ldots & \ldots \\  
50 & 2449670.67088 & -8.0 & \ldots & \ldots & \ldots \\  
51 & 2449703.65215 & -2.1 & \ldots & \ldots & \ldots \\  
52 & 2449705.62730 & -2.4 & \ldots & \ldots & \ldots \\  
53 & 2449917.90526 & 9.4 & \ldots & \ldots & \ldots \\  
54 & 2449946.89668 & 12.7 & \ldots & \ldots & \ldots \\  
55 & 2449963.83019 & 12.7 & \ldots & \ldots & \ldots \\  
56 & 2449993.80132 & -8.8 & \ldots & \ldots & \ldots \\  
57 & 2450056.71369 & -8.4 & \ldots & \ldots & \ldots \\  
58 & 2450094.58681 & -10.8 & \ldots & \ldots & \ldots \\  
59 & 2450292.85930 & 15.5 & \ldots & \ldots & \ldots \\  
60 & 2450355.84024 & 2.0 & \ldots & \ldots & \ldots \\  
61 & 2450409.71023 & 2.3 & \ldots & \ldots & \ldots \\  
62 & 2450480.62257 & -57.5 & \ldots & \ldots & \ldots \\  
63 & 2450697.94413 & -3.3 & \ldots & \ldots & \ldots \\  
64 & 2450768.72409 & -14.5 & \ldots & \ldots & \ldots \\  
\hline
   & Phase III     &    \ldots  &  \ldots    &    \ldots      &    \ldots    \\
65 & 2451010.86514 & 1.7 & 3.7 & 0.249 & 0.020 \\  
66 & 2451065.83986 & -11.5 & 4.3 & 0.263 & 0.021 \\  
67 & 2451151.66780 & -0.9 & 4.5 & 0.261 & 0.019 \\  
68 & 2451211.58199 & 0.4 & 5.1 & 0.216 & 0.019 \\  
69 & 2451417.92148 & -2.0 & 4.1 & 0.231 & 0.021 \\  
70 & 2451451.83583 & 5.2 & 4.2 & 0.228 & 0.020 \\  
71 & 2451502.68841 & -1.0 & 4.3 & 0.244 & 0.022 \\  
72 & 2451505.60059 & 22.7 & 5.8 & 0.225 & 0.020 \\  
73 & 2451530.68963 & -10.6 & 5.0 & 0.201 & 0.019 \\  
74 & 2451557.61677 & -0.4 & 4.7 & 0.198 & 0.017 \\  
75 & 2451750.92212 & -2.7 & 3.8 & 0.213 & 0.021 \\  
76 & 2451775.81432 & 10.2 & 4.7 & 0.193 & 0.021 \\  
77 & 2451810.71818 & -1.7 & 4.8 & 0.214 & 0.021 \\  
78 & 2451859.72474 & -4.1 & 4.8 & 0.183 & 0.017 \\  
79 & 2451918.66585 & 10.1 & 5.0 & 0.186 & 0.018 \\  
80 & 2452117.95058 & 3.4 & 4.0 & 0.196 & 0.021 \\  
81 & 2452142.88534 & -0.9 & 4.2 & 0.191 & 0.020 \\  
82 & 2452218.70329 & -7.2 & 4.3 & 0.182 & 0.019 \\  
83 & 2452493.83053 & 8.2 & 4.0 & 0.200 & 0.018 \\  
84 & 2452539.77909 & 17.6 & 4.4 & 0.215 & 0.019 \\  
85 & 2452539.78596 & 12.2 & 4.2 & 0.220 & 0.020 \\  
86 & 2452839.94411 & -9.5 & 3.7 & 0.224 & 0.020 \\  
87 & 2452932.73705 & -13.8 & 4.1 & 0.233 & 0.019 \\  
88 & 2452960.78250 & -9.5 & 4.9 & 0.217 & 0.018 \\  
89 & 2453318.69863 & 0.4 & 4.2 & 0.273 & 0.018 \\  
90 & 2453632.85043 & 2.6 & 4.5 & 0.288 & 0.019 \\  
91 & 2453689.71121 & 3.1 & 4.3 & 0.262 & 0.016 \\  
92 & 2453746.64899 & 12.7 & 4.5 & 0.282 & 0.017 \\  
93 & 2453930.90252 & 16.7 & 4.1 & 0.278 & 0.021 \\  
94 & 2453967.89290 & 8.5 & 4.2 & 0.299 & 0.021 \\  
95 & 2454345.76610 & 4.9 & 4.6 & 0.274 & 0.021 \\  
96 & 2454345.77069 & 5.8 & 4.7 & 0.272 & 0.019 \\  
97 & 2454345.77528 & 15.2 & 4.8 & 0.274 & 0.019 \\  
98 & 2454346.77439 & 6.6 & 5.4 & 0.292 & 0.020 \\  
99 & 2454346.77840 & -0.5 & 5.4 & 0.283 & 0.019 \\  
100 & 2454346.78241 & 10.0 & 5.4 & 0.277 & 0.019 \\  
101 & 2454346.92365 & 4.8 & 5.2 & 0.283 & 0.018 \\  
102 & 2454346.92708 & 4.8 & 4.8 & 0.280 & 0.019 \\  
103 & 2454346.93050 & 1.4 & 4.8 & 0.292 & 0.020 \\  
104 & 2454347.77413 & 6.7 & 5.3 & 0.294 & 0.020 \\  
105 & 2454347.77813 & 10.4 & 4.9 & 0.286 & 0.020 \\  
106 & 2454347.78214 & 9.5 & 5.0 & 0.285 & 0.018 \\  
107 & 2454665.93724 & 6.7 & 5.1 & 0.278 & 0.021 \\  
108 & 2454665.94113 & -1.7 & 4.7 & 0.275 & 0.020 \\  
109 & 2454665.94502 & 1.9 & 5.2 & 0.281 & 0.021 \\  
110 & 2454697.96283 & -2.5 & 4.2 & 0.257 & 0.018 \\  
111 & 2454697.96926 & -2.4 & 4.3 & 0.260 & 0.018 \\  
112 & 2454697.97559 & 0.4 & 4.1 & 0.258 & 0.018 \\  
113 & 2454732.83873 & 7.0 & 5.2 & 0.269 & 0.020 \\  
114 & 2454732.84331 & 7.0 & 5.3 & 0.267 & 0.019 \\  
115 & 2454732.84790 & 4.9 & 5.5 & 0.267 & 0.020 \\  
116 & 2454746.81717 & 0.0 & 9.9 & 0.278 & 0.021 \\  
117 & 2454746.82359 & 1.9 & 10.4 & 0.280 & 0.022 \\  
118 & 2454746.83001 & -5.6 & 8.4 & 0.273 & 0.021 \\  
119 & 2454747.87802 & 3.3 & 7.5 & 0.276 & 0.021 \\  
120 & 2454747.88237 & 10.1 & 7.8 & 0.283 & 0.021 \\  
121 & 2454747.88674 & 10.6 & 8.5 & 0.285 & 0.022 \\  
122 & 2454752.71588 & 5.0 & 4.8 & 0.279 & 0.019 \\  
123 & 2454752.72116 & 7.9 & 4.7 & 0.279 & 0.018 \\  
124 & 2454752.72644 & -0.9 & 5.0 & 0.274 & 0.019 \\  
125 & 2454781.75021 & -0.7 & 4.6 & 0.268 & 0.018 \\  
126 & 2454781.75595 & -3.4 & 4.6 & 0.268 & 0.017 \\  
127 & 2454781.76170 & -1.2 & 4.9 & 0.271 & 0.017 \\  
128 & 2454783.68330 & -6.1 & 4.4 & 0.272 & 0.017 \\  
129 & 2454783.69020 & -9.1 & 4.1 & 0.268 & 0.017 \\  
130 & 2454783.69709 & -9.2 & 4.5 & 0.269 & 0.017 \\  
131 & 2454784.66503 & -3.8 & 4.6 & 0.254 & 0.017 \\  
132 & 2454784.67077 & -8.0 & 4.6 & 0.257 & 0.016 \\  
133 & 2454784.67651 & -6.6 & 4.5 & 0.254 & 0.023 \\  
134 & 2454816.67097 & 8.0 & 5.9 & 0.270 & 0.018 \\  
135 & 2454816.67787 & 7.9 & 6.5 & 0.274 & 0.018 \\  
136 & 2454816.68478 & 10.9 & 5.9 & 0.283 & 0.019 \\  
137 & 2454821.64886 & -2.8 & 10.2 & 0.479 & 0.042 \\  
138 & 2454822.67062 & 16.9 & 5.7 & 0.280 & 0.021 \\  
139 & 2454822.67981 & 7.7 & 5.5 & 0.273 & 0.022 \\  
140 & 2454822.68787 & 12.8 & 5.2 & 0.280 & 0.022 \\  
141 & 2454840.56562 & -3.1 & 4.7 & 0.268 & 0.018 \\  
142 & 2454840.56992 & 2.7 & 4.7 & 0.275 & 0.020 \\  
143 & 2455025.95402 & -3.2 & 4.3 & 0.259 & 0.020 \\  
144 & 2455025.95693 & 0.7 & 4.4 & 0.261 & 0.021 \\  
145 & 2455025.95977 & -1.5 & 4.2 & 0.267 & 0.023 \\  
146 & 2455049.84676 & 8.5 & 5.2 & 0.254 & 0.021 \\  
147 & 2455049.85067 & 3.9 & 5.4 & 0.259 & 0.024 \\  
148 & 2455049.85446 & 4.4 & 5.2 & 0.263 & 0.023 \\  
149 & 2455102.78917 & 5.7 & 5.0 & 0.256 & 0.022 \\  
150 & 2455102.79249 & 6.6 & 4.4 & 0.248 & 0.019 \\  
151 & 2455102.79571 & 3.5 & 4.5 & 0.257 & 0.022 \\  
152 & 2455104.76074 & -7.8 & 4.6 & 0.250 & 0.019 \\  
153 & 2455104.76474 & -4.8 & 4.8 & 0.247 & 0.020 \\  
154 & 2455104.76907 & -9.1 & 4.6 & 0.233 & 0.019 \\  
155 & 2455132.75676 & -5.9 & 4.9 & 0.299 & 0.023 \\  
156 & 2455132.76485 & -1.2 & 5.1 & 0.297 & 0.024 \\  
157 & 2455132.77292 & -6.7 & 4.9 & 0.305 & 0.023 \\  
158 & 2455153.71661 & -8.5 & 4.7 & 0.247 & 0.019 \\  
159 & 2455153.72631 & -7.3 & 4.8 & 0.253 & 0.020 \\  
160 & 2455153.72980 & -6.6 & 4.4 & 0.247 & 0.019 \\  
161 & 2455170.70165 & -5.7 & 6.7 & 0.226 & 0.017 \\  
162 & 2455170.70747 & -7.3 & 6.8 & 0.230 & 0.017 \\  
163 & 2455170.71302 & 0.9 & 6.5 & 0.230 & 0.019 \\  
164 & 2455173.66989 & -9.8 & 5.4 & 0.217 & 0.017 \\  
165 & 2455173.68141 & -12.3 & 5.7 & 0.223 & 0.020 \\  
166 & 2455200.58488 & -8.6 & 4.9 & 0.232 & 0.020 \\  
167 & 2455200.59201 & -11.8 & 5.1 & 0.228 & 0.020 \\  
168 & 2455438.89874 & -5.3 & 5.0 & 0.215 & 0.019 \\  
169 & 2455438.90344 & -11.8 & 4.7 & 0.223 & 0.021 \\  
170 & 2455466.81888 & -13.7 & 4.1 & 0.224 & 0.020 \\  
171 & 2455466.82381 & -8.6 & 4.4 & 0.229 & 0.021 \\  
172 & 2455466.82988 & -5.8 & 4.2 & 0.232 & 0.021 \\  
173 & 2455499.76242 & 1.4 & 5.0 & 0.238 & 0.019 \\  
174 & 2455499.76709 & -1.5 & 4.6 & 0.234 & 0.019 \\  
175 & 2455499.77235 & -9.5 & 4.6 & 0.238 & 0.021 \\  
176 & 2455500.79439 & -6.5 & 4.7 & 0.230 & 0.020 \\  
177 & 2455500.80136 & -6.0 & 4.5 & 0.228 & 0.019 \\  
178 & 2455500.80913 & -5.9 & 4.6 & 0.223 & 0.020 \\  
179 & 2455550.63302 & 5.0 & 5.4 & 0.241 & 0.019 \\  
180 & 2455550.63773 & 5.8 & 4.8 & 0.241 & 0.020 \\  
181 & 2455583.60402 & -4.7 & 4.7 & 0.206 & 0.021 \\  
182 & 2455583.61095 & -5.8 & 4.6 & 0.208 & 0.019 \\  
183 & 2455583.61601 & -3.6 & 5.2 & 0.198 & 0.020 \\  
184 & 2455587.59041 & -8.0 & 4.7 & 0.208 & 0.020 \\  
185 & 2455587.59770 & -7.8 & 5.1 & 0.209 & 0.023 \\  
186 & 2455587.60575 & -1.0 & 4.7 & 0.214 & 0.020 \\  
187 & 2455724.91897 & -7.6 & 4.1 & 0.205 & 0.021 \\  
188 & 2455724.92431 & 0.5 & 4.0 & 0.194 & 0.019 \\  
189 & 2455760.89082 & 2.4 & 3.8 & 0.214 & 0.023 \\  
190 & 2455762.87958 & 3.9 & 4.3 & 0.237 & 0.026 \\  
191 & 2455789.91588 & -6.9 & 4.2 & 0.218 & 0.021 \\  
192 & 2455792.85616 & 0.3 & 4.2 & 0.213 & 0.021 \\  
193 & 2455811.90309 & -0.0 & 7.4 & 0.199 & 0.022 \\  
194 & 2455816.91453 & -4.2 & 4.6 & 0.215 & 0.024 \\  
195 & 2455817.84792 & -5.7 & 5.6 & 0.231 & 0.027 \\  
196 & 2455838.82423 & -5.9 & 6.0 & 0.220 & 0.022 \\  
197 & 2455845.73598 & 3.6 & 4.6 & 0.204 & 0.021 \\  
198 & 2455870.73590 & 1.4 & 4.6 & 0.195 & 0.021 \\  
199 & 2455872.73492 & 0.1 & 4.1 & 0.205 & 0.021 \\  
200 & 2455876.73095 & -3.2 & 4.7 & 0.202 & 0.024 \\  
201 & 2455876.73781 & -0.7 & 4.4 & 0.218 & 0.025 \\  
202 & 2455897.58439 & 0.3 & 4.5 & 0.205 & 0.023 \\  
203 & 2455898.68421 & 1.9 & 4.6 & 0.193 & 0.019 \\  
204 & 2455899.62423 & -0.4 & 4.8 & 0.214 & 0.022 \\  
205 & 2455909.59589 & 14.8 & 5.1 & 0.211 & 0.031 \\  
206 & 2456106.93289 & -8.0 & 3.9 & 0.218 & 0.024 \\  
207 & 2456133.95010 & -2.3 & 4.1 & 0.218 & 0.025 \\  
208 & 2456143.90141 & -0.6 & 3.7 & 0.233 & 0.022 \\  
209 & 2456171.86893 & -0.9 & 4.8 & 0.217 & 0.024 \\  
210 & 2456180.84846 & 0.2 & 4.6 & 0.220 & 0.020 \\  
211 & 2456202.80907 & -1.8 & 4.7 & 0.211 & 0.022 \\  
212 & 2456236.72842 & 2.4 & 4.4 & 0.222 & 0.020 \\  
213 & 2456236.73386 & 2.6 & 4.6 & 0.221 & 0.018 \\  
214 & 2456236.73705 & 3.7 & 4.7 & 0.223 & 0.020 \\  
215 & 2456237.78548 & 9.0 & 5.3 & 0.211 & 0.017 \\  
216 & 2456237.78891 & 18.2 & 6.2 & 0.213 & 0.017 \\  
217 & 2456237.79237 & 17.8 & 5.9 & 0.213 & 0.019 \\  
218 & 2456266.65876 & 8.7 & 4.6 & 0.207 & 0.019 \\  
219 & 2456320.54194 & 4.4 & 5.0 & 0.208 & 0.019 \\  
220 & 2456433.94507 & -0.7 & 4.3 & 0.191 & 0.019 \\  
221 & 2456433.95315 & -1.0 & 4.3 & 0.189 & 0.019 \\  
222 & 2456499.96355 & 8.9 & 4.1 & 0.202 & 0.021 \\  
223 & 2456501.88971 & 19.7 & 4.8 & 0.218 & 0.023 \\  
224 & 2456517.94374 & -1.9 & 3.9 & 0.202 & 0.022 \\  
225 & 2456517.94712 & -1.8 & 4.0 & 0.201 & 0.021 \\  
226 & 2456517.95046 & -2.9 & 4.0 & 0.201 & 0.022 \\  
227 & 2456520.88526 & -2.1 & 4.3 & 0.194 & 0.021 \\  
228 & 2456520.88933 & -2.0 & 4.1 & 0.200 & 0.023 \\  
229 & 2456521.85016 & -1.3 & 3.9 & 0.198 & 0.021 \\  
230 & 2456522.98190 & 2.2 & 4.1 & 0.197 & 0.021 \\  
231 & 2456523.98832 & -5.0 & 4.4 & 0.191 & 0.020 \\  
232 & 2456524.95129 & 5.0 & 3.7 & 0.194 & 0.020 \\  
233 & 2456528.86370 & 7.1 & 4.2 & 0.206 & 0.022 \\  
234 & 2456559.80580 & 5.3 & 4.2 & 0.202 & 0.020 \\  
235 & 2456564.77557 & 0.0 & 3.9 & 0.191 & 0.021 \\  
236 & 2456589.82712 & 2.0 & 4.5 & 0.201 & 0.020 \\  
237 & 2456592.76491 & 9.3 & 5.8 & 0.162 & 0.020 \\  
238 & 2456613.66009 & -8.4 & 4.3 & 0.189 & 0.020 \\  
239 & 2456614.61250 & -5.4 & 4.2 & 0.196 & 0.018 \\  
240 & 2456614.62219 & -0.7 & 4.9 & 0.184 & 0.020 \\  
241 & 2456623.62152 & -1.5 & 4.5 & 0.188 & 0.020 \\  
242 & 2456640.53121 & 10.7 & 4.6 & 0.205 & 0.021 \\  
243 & 2456643.55984 & 9.6 & 4.5 & 0.192 & 0.018 \\  
244 & 2456672.57386 & -1.2 & 4.3 & 0.198 & 0.020 \\  
245 & 2456672.57924 & -1.1 & 4.5 & 0.204 & 0.019 \\  
246 & 2456675.57078 & -0.4 & 6.2 & 0.212 & 0.019 \\  
247 & 2456675.57624 & 1.4 & 5.4 & 0.212 & 0.019 \\  
248 & 2456697.56864 & 5.1 & 4.8 & 0.201 & 0.019 \\  
249 & 2456817.95533 & -3.2 & 4.8 & 0.189 & 0.022 \\  
250 & 2456817.96009 & -7.8 & 4.4 & 0.189 & 0.022 \\  
251 & 2456839.94809 & -2.6 & 3.9 & 0.206 & 0.022 \\  
252 & 2456839.95225 & 1.2 & 3.9 & 0.211 & 0.024 \\  
253 & 2456859.92103 & -0.3 & 3.9 & 0.206 & 0.025 \\  
254 & 2456859.92103 & 5.4 & 4.0 & 0.206 & 0.023 \\  
255 & 2456861.88421 & -0.3 & 4.0 & 0.211 & 0.023 \\  
256 & 2456861.89192 & 1.1 & 4.0 & 0.212 & 0.024 \\  
257 & 2456882.84014 & 1.9 & 4.6 & 0.217 & 0.022 \\  
258 & 2456909.87172 & -7.4 & 4.5 & \ldots & \ldots \\  
259 & 2456933.82872 & 4.7 & 4.7 & 0.225 & 0.021 \\  
260 & 2456933.83215 & 6.3 & 4.5 & 0.228 & 0.021 \\  
261 & 2456933.83566 & 5.0 & 4.6 & 0.224 & 0.021 \\  
262 & 2456937.83429 & -2.1 & 4.2 & 0.215 & 0.022 \\  
263 & 2456937.84038 & 1.8 & 4.5 & 0.217 & 0.023 \\  
264 & 2456964.58121 & -3.3 & 4.8 & 0.226 & 0.020 \\  
265 & 2456971.68114 & -1.3 & 4.5 & 0.213 & 0.022 \\  
266 & 2457003.58914 & 5.1 & 5.9 & 0.237 & 0.023 \\  
267 & 2457034.58531 & 3.7 & 5.2 & 0.235 & 0.020 \\  
268 & 2457034.58923 & 1.0 & 5.1 & 0.240 & 0.021 \\  
269 & 2457216.96911 & -15.4 & 4.4 & 0.227 & 0.022 \\  
270 & 2457216.97303 & -10.1 & 4.4 & 0.228 & 0.022 \\  
271 & 2457242.97173 & -6.4 & 4.8 & 0.219 & 0.022 \\  
272 & 2457246.93479 & -1.0 & 4.2 & 0.232 & 0.025 \\  
273 & 2457246.94650 & -2.7 & 4.3 & 0.245 & 0.032 \\  
274 & 2457248.94480 & 1.6 & 4.3 & 0.221 & 0.022 \\  
275 & 2457250.91127 & -9.1 & 4.0 & 0.225 & 0.023 \\  
276 & 2457251.93302 & -3.6 & 4.1 & 0.226 & 0.021 \\  
277 & 2457277.82534 & 2.0 & 5.3 & \ldots & \ldots \\  
278 & 2457277.83083 & 1.6 & 5.0 & \ldots & \ldots \\  
279 & 2457278.86681 & -6.5 & 4.4 & \ldots & \ldots \\  
280 & 2457278.87313 & -4.3 & 4.3 & \ldots & \ldots \\  
281 & 2457280.81316 & 0.3 & 4.5 & \ldots & \ldots \\  
282 & 2457280.81724 & -1.2 & 4.4 & \ldots & \ldots \\  
283 & 2457280.82145 & -1.4 & 4.6 & \ldots & \ldots \\  
284 & 2457281.83279 & -10.0 & 5.2 & \ldots & \ldots \\  
285 & 2457281.83801 & -6.5 & 5.4 & \ldots & \ldots \\  
286 & 2457281.84322 & -10.8 & 5.2 & \ldots & \ldots \\  
287 & 2457282.83953 & 1.9 & 5.0 & \ldots & \ldots \\  
288 & 2457283.90624 & -6.4 & 8.2 & \ldots & \ldots \\  
289 & 2457283.91082 & -1.5 & 7.4 & \ldots & \ldots \\  
290 & 2457283.91551 & -4.5 & 7.9 & \ldots & \ldots \\  
291 & 2457309.77694 & -8.2 & 5.1 & \ldots & \ldots \\  
292 & 2457310.83034 & -5.9 & 4.6 & \ldots & \ldots \\  
293 & 2457311.66233 & -7.0 & 4.3 & \ldots & \ldots \\  
294 & 2457311.66781 & -8.1 & 4.7 & \ldots & \ldots \\  
295 & 2457311.67241 & -11.4 & 4.6 & \ldots & \ldots  

\enddata


\tablecomments{The velocities have been shifted such that the mean velocity of each dataset is 0. The internal uncertainties that we calculated for the Phase I and II data are not reliable and so are not quoted. The standard deviation of the measurements are 23 m s$^{-1}$ and 21 m s$^{-1}$ for the Phase I and II data, respectively. Note that although both Phase I and II data were obtained between 1990 and 1995, we list these data in separate portions of the table rather than interspersing them.}

\end{deluxetable}


==> Table2.txt <==
\begin{deluxetable}{lcrccc}
\tabletypesize{\scriptsize}
\tablecolumns{6}
\tablewidth{0pt}
\tablecaption{Keck RV and S-index Data \label{Keckdata}}
\tablehead{
\colhead{Row} & \colhead{BJD} & \colhead{dRV} & \colhead{$\sigma_{\mathrm{dRV}}$} & \colhead{$S_{HK}$} & \colhead{$\sigma_S$} \\
\colhead{ } & \colhead{ } & \colhead{(m s$^{-1}$)} & \colhead{(m s$^{-1}$)} & \colhead{ } & \colhead{ }
}

\startdata
   & Old CCD       &  \ldots     &   \ldots   &   \ldots       &   \ldots     \\
1 & 2450362.92346 & 2.7 & 4.4 & \ldots & \ldots \\  
2 & 2450362.92568 & -3.7 & 4.2 & 0.313 & 0.017 \\  
3 & 2450362.92750 & -5.4 & 4.2 & 0.318 & 0.018 \\  
4 & 2450362.92983 & -7.0 & 4.1 & 0.302 & 0.017 \\  
5 & 2450362.93161 & -5.2 & 4.3 & 0.318 & 0.017 \\  
6 & 2450362.93339 & -3.4 & 4.5 & 0.322 & 0.017 \\  
7 & 2450362.93517 & -3.9 & 4.2 & 0.320 & 0.017 \\  
8 & 2450362.93697 & -4.7 & 4.2 & 0.329 & 0.017 \\  
9 & 2450362.93865 & -5.5 & 4.4 & 0.299 & 0.016 \\  
10 & 2450362.94052 & -6.9 & 4.2 & 0.322 & 0.017 \\  
11 & 2450362.94230 & -6.7 & 4.5 & 0.331 & 0.017 \\  
12 & 2450362.94409 & -9.3 & 4.4 & 0.305 & 0.017 \\  
13 & 2450362.94587 & -8.4 & 4.5 & 0.307 & 0.017 \\  
14 & 2450363.90955 & -0.9 & 5.2 & 0.233 & 0.013 \\  
15 & 2450363.91174 & 2.7 & 5.6 & 0.233 & 0.013 \\  
16 & 2450363.91355 & 3.4 & 5.1 & 0.260 & 0.015 \\  
17 & 2450364.86055 & \ldots & \ldots & 0.289 & 0.016 \\  
18 & 2450364.86261 & \ldots & \ldots & 0.280 & 0.016 \\  
19 & 2450364.86443 & \ldots & \ldots & 0.276 & 0.016 \\  
20 & 2450364.86621 & \ldots & \ldots & 0.284 & 0.016 \\  
21 & 2450395.73123 & -1.1 & 5.1 & 0.294 & 0.016 \\  
22 & 2450395.73331 & 1.6 & 5.8 & 0.297 & 0.016 \\  
23 & 2450395.73583 & -2.5 & 5.5 & 0.305 & 0.016 \\  
24 & 2450395.73792 & -6.3 & 5.0 & 0.307 & 0.016 \\  
25 & 2450395.79544 & -4.8 & 4.9 & 0.347 & 0.021 \\  
26 & 2450395.80001 & 3.9 & 4.8 & 0.334 & 0.017 \\  
27 & 2450759.71415 & -4.6 & 4.7 & 0.236 & 0.013 \\  
28 & 2450759.71624 & -3.7 & 4.6 & 0.245 & 0.013 \\  
29 & 2450759.71844 & -4.1 & 4.5 & 0.238 & 0.012 \\  
30 & 2450759.72058 & 1.1 & 4.5 & 0.234 & 0.013 \\  
31 & 2450759.72282 & -1.3 & 4.6 & 0.230 & 0.012 \\  
32 & 2450759.72558 & -3.5 & 4.3 & 0.240 & 0.012 \\  
33 & 2450759.72775 & -2.3 & 4.4 & 0.230 & 0.011 \\  
34 & 2450759.72992 & -4.1 & 4.6 & 0.230 & 0.012 \\  
35 & 2450759.73214 & -2.7 & 4.4 & 0.225 & 0.011 \\  
36 & 2450759.73481 & \ldots & \ldots & 0.227 & 0.012 \\  
37 & 2450759.73725 & \ldots & \ldots & 0.207 & 0.011 \\  
38 & 2450759.74138 & \ldots & \ldots & 0.226 & 0.012 \\  
39 & 2450759.74411 & \ldots & \ldots & 0.229 & 0.013 \\  
40 & 2450759.74644 & \ldots & \ldots & 0.225 & 0.012 \\  
41 & 2450790.70599 & -1.4 & 4.7 & 0.195 & 0.010 \\  
42 & 2450790.70782 & 0.6 & 4.6 & 0.202 & 0.011 \\  
43 & 2450790.70980 & 1.2 & 4.5 & 0.208 & 0.011 \\  
44 & 2450790.71443 & -2.8 & 4.6 & 0.196 & 0.011 \\  
45 & 2450818.69114 & -13.6 & 4.4 & 0.243 & 0.013 \\  
46 & 2450818.69303 & -12.6 & 4.5 & 0.240 & 0.012 \\  
47 & 2451073.85754 & -2.3 & 4.0 & 0.175 & 0.014 \\  
48 & 2451073.86014 & -3.4 & 4.0 & 0.167 & 0.013 \\  
49 & 2451073.86206 & -3.6 & 4.2 & 0.178 & 0.014 \\  
50 & 2451073.86389 & 8.7 & 4.3 & 0.188 & 0.014 \\  
51 & 2451073.86532 & 11.3 & 4.1 & 0.168 & 0.013 \\  
52 & 2451073.86676 & 5.3 & 4.5 & 0.188 & 0.015 \\  
53 & 2451074.89128 & -5.6 & 4.4 & 0.179 & 0.013 \\  
54 & 2451074.89273 & -7.1 & 4.3 & 0.183 & 0.013 \\  
55 & 2451075.83941 & -1.8 & 5.2 & 0.274 & 0.021 \\  
56 & 2451075.84228 & 20.7 & 4.3 & 0.235 & 0.016 \\  
57 & 2451140.67748 & -3.0 & 4.5 & 0.284 & 0.016 \\  
58 & 2451140.67933 & 6.6 & 4.3 & 0.242 & 0.013 \\  
59 & 2451140.68183 & -2.8 & 4.2 & 0.257 & 0.014 \\  
60 & 2451140.68421 & -1.7 & 4.4 & 0.252 & 0.014 \\  
61 & 2451141.67716 & 0.6 & 4.0 & 0.280 & 0.015 \\  
62 & 2451141.67910 & 9.6 & 4.2 & 0.276 & 0.015 \\  
63 & 2451141.68055 & 8.9 & 4.0 & 0.287 & 0.016 \\  
64 & 2451141.68243 & 7.0 & 4.3 & 0.286 & 0.017 \\  
65 & 2451439.94554 & -3.5 & 4.3 & 0.174 & 0.014 \\  
66 & 2451439.94746 & 0.8 & 4.5 & 0.171 & 0.014 \\  
67 & 2451440.95092 & 1.3 & 4.3 & 0.171 & 0.013 \\  
68 & 2451440.95268 & 1.3 & 4.0 & 0.158 & 0.012 \\  
69 & 2451879.68703 & 12.8 & 6.9 & 0.168 & 0.013 \\  
70 & 2451879.68856 & 5.1 & 6.6 & 0.165 & 0.013 \\  
71 & 2451880.68759 & 30.9 & 5.6 & 0.157 & 0.012 \\  
72 & 2451881.68805 & 28.7 & 5.4 & 0.171 & 0.013 \\  
\hline
   & New CCD      &    \ldots    &   \ldots   &    \ldots      &    \ldots    \\
73 & 2453713.68535 & 10.5 & 4.2 & 0.244 & 0.006 \\  
74 & 2453713.68673 & 11.5 & 4.3 & 0.242 & 0.006 \\  
75 & 2453713.75681 & 2.3 & 4.1 & 0.237 & 0.006 \\  
76 & 2453713.81749 & 11.3 & 4.2 & 0.243 & 0.006 \\  
77 & 2453713.81847 & 11.0 & 4.3 & 0.242 & 0.006 \\  
78 & 2453714.71269 & 10.8 & 4.4 & 0.243 & 0.006 \\  
79 & 2453714.71367 & 16.7 & 4.6 & 0.243 & 0.005 \\  
80 & 2453714.77784 & 17.8 & 4.6 & 0.240 & 0.005 \\  
81 & 2453714.77896 & 15.9 & 4.6 & 0.232 & 0.006 \\  
82 & 2453714.86941 & 21.9 & 4.5 & 0.216 & 0.005 \\  
83 & 2453714.87050 & 20.1 & 4.5 & 0.216 & 0.005 \\  
84 & 2453715.70413 & 9.2 & 4.2 & 0.249 & 0.006 \\  
85 & 2453715.74796 & 8.7 & 4.1 & 0.242 & 0.006 \\  
86 & 2453715.79467 & 11.4 & 4.2 & 0.247 & 0.006 \\  
87 & 2453715.86141 & 15.8 & 4.3 & 0.230 & 0.005 \\  
88 & 2453716.70576 & 15.7 & 4.4 & 0.254 & 0.006 \\  
89 & 2453716.74559 & 12.2 & 4.3 & 0.263 & 0.006 \\  
90 & 2453716.78891 & 13.1 & 4.3 & 0.243 & 0.006 \\  
91 & 2453716.85419 & 13.6 & 4.8 & 0.241 & 0.005 \\  
92 & 2453717.75281 & 12.2 & 4.5 & 0.240 & 0.006 \\  
93 & 2453717.83720 & 12.6 & 4.1 & 0.242 & 0.005 \\  
94 & 2453726.69505 & 15.1 & 4.0 & 0.245 & 0.005 \\  
95 & 2453726.74143 & 18.0 & 4.2 & 0.253 & 0.006 \\  
96 & 2453726.82670 & 23.5 & 4.2 & 0.230 & 0.005 \\  
97 & 2453727.69684 & 8.9 & 4.1 & 0.248 & 0.006 \\  
98 & 2453727.73864 & 11.9 & 3.9 & 0.245 & 0.006 \\  
99 & 2453727.82646 & 8.5 & 4.0 & 0.233 & 0.006 \\  
100 & 2453728.69917 & 9.9 & 3.9 & 0.234 & 0.005 \\  
101 & 2453728.75322 & 9.0 & 3.9 & 0.232 & 0.005 \\  
102 & 2453728.83286 & 8.9 & 4.0 & 0.225 & 0.005 \\  
103 & 2453729.68563 & 11.5 & 4.5 & 0.249 & 0.006 \\  
104 & 2453729.72449 & 10.1 & 4.1 & 0.242 & 0.005 \\  
105 & 2453729.77892 & 10.8 & 4.1 & 0.242 & 0.006 \\  
106 & 2453729.84778 & 12.0 & 4.1 & 0.208 & 0.005 \\  
107 & 2453730.68622 & 14.0 & 3.9 & 0.245 & 0.006 \\  
108 & 2453730.73846 & 10.5 & 3.9 & 0.243 & 0.006 \\  
109 & 2453730.79960 & 8.4 & 4.1 & 0.229 & 0.005 \\  
110 & 2454839.69006 & -2.0 & 6.2 & 0.289 & 0.013 \\  
111 & 2454839.69086 & 3.2 & 4.1 & 0.198 & 0.005 \\  
112 & 2454839.69214 & -3.1 & 4.5 & 0.204 & 0.005 \\  
113 & 2454839.69283 & -0.4 & 4.5 & 0.211 & 0.005 \\  
114 & 2454839.69355 & -2.1 & 4.0 & 0.213 & 0.005 \\  
115 & 2454839.69426 & -0.4 & 4.3 & 0.210 & 0.005 \\  
116 & 2454839.69494 & -1.0 & 4.0 & 0.207 & 0.005 \\  
117 & 2454839.69566 & -0.1 & 4.2 & 0.213 & 0.005 \\  
118 & 2454839.69636 & 2.2 & 4.1 & 0.210 & 0.005 \\  
119 & 2454839.69705 & 1.6 & 4.3 & 0.213 & 0.005 \\  
120 & 2454839.69776 & 0.1 & 4.0 & 0.221 & 0.005 \\  
121 & 2454839.69843 & 1.9 & 4.1 & 0.206 & 0.005 \\  
122 & 2454839.69943 & -0.1 & 4.0 & 0.215 & 0.005 \\  
123 & 2454839.70013 & -0.2 & 3.8 & 0.215 & 0.005 \\  
124 & 2454839.70081 & 1.5 & 3.9 & 0.210 & 0.005 \\  
125 & 2454839.70148 & -0.8 & 4.2 & 0.222 & 0.005 \\  
126 & 2454839.70214 & 1.8 & 4.3 & 0.229 & 0.006 \\  
127 & 2454839.70295 & -3.6 & 3.9 & 0.217 & 0.005 \\  
128 & 2454839.70360 & 1.1 & 3.9 & 0.227 & 0.005 \\  
129 & 2454839.70427 & -0.9 & 3.9 & 0.217 & 0.005 \\  
130 & 2454839.70495 & 0.9 & 4.2 & 0.222 & 0.005 \\  
131 & 2454839.70563 & 4.4 & 3.9 & 0.212 & 0.005 \\  
132 & 2454839.70680 & -4.2 & 4.0 & 0.229 & 0.006 \\  
133 & 2454839.70748 & -0.4 & 3.8 & 0.221 & 0.005 \\  
134 & 2454839.70830 & 0.5 & 4.1 & 0.234 & 0.006 \\  
135 & 2454839.70898 & -2.6 & 3.9 & 0.226 & 0.006 \\  
136 & 2454839.70965 & -1.6 & 3.9 & 0.229 & 0.005 \\  
137 & 2454839.71032 & 0.1 & 4.3 & 0.235 & 0.006 \\  
138 & 2454839.71100 & -0.2 & 4.0 & 0.220 & 0.005 \\  
139 & 2454839.71168 & 0.6 & 4.1 & 0.223 & 0.005 \\  
140 & 2454839.71236 & -2.4 & 4.2 & 0.228 & 0.005 \\  
141 & 2454839.71303 & 0.4 & 4.0 & 0.232 & 0.006 \\  
142 & 2454839.72198 & -5.1 & 3.8 & 0.212 & 0.005 \\  
143 & 2454839.72265 & -4.3 & 4.0 & 0.211 & 0.005 \\  
144 & 2454839.72332 & -1.7 & 4.2 & 0.208 & 0.005 \\  
145 & 2454839.72399 & -0.8 & 4.3 & 0.223 & 0.005 \\  
146 & 2454839.72466 & -4.4 & 3.8 & 0.206 & 0.005 \\  
147 & 2454839.72532 & -7.0 & 4.3 & 0.214 & 0.006 \\  
148 & 2454839.72599 & -8.5 & 4.1 & 0.204 & 0.005 \\  
149 & 2454839.72661 & -4.3 & 3.9 & 0.210 & 0.005 \\  
150 & 2454839.72726 & -2.7 & 3.9 & 0.206 & 0.005 \\  
151 & 2454839.72792 & -6.3 & 4.4 & 0.211 & 0.005 \\  
152 & 2454839.72871 & -7.3 & 4.2 & 0.208 & 0.005 \\  
153 & 2454839.72937 & -4.5 & 3.8 & 0.202 & 0.005 \\  
154 & 2454839.73005 & -4.9 & 4.0 & 0.201 & 0.005 \\  
155 & 2454839.73071 & -8.2 & 4.2 & 0.201 & 0.005 \\  
156 & 2454839.73139 & -8.9 & 4.1 & 0.200 & 0.005 \\  
157 & 2454839.73205 & -2.8 & 4.0 & 0.203 & 0.005 \\  
158 & 2454839.73276 & -5.8 & 3.9 & 0.201 & 0.005 \\  
159 & 2454839.73344 & -9.7 & 4.2 & 0.202 & 0.005 \\  
160 & 2454839.73424 & -8.9 & 4.0 & 0.209 & 0.005 \\  
161 & 2454839.73491 & -8.7 & 4.0 & 0.205 & 0.005 \\  
162 & 2454839.73583 & -5.4 & 3.9 & 0.204 & 0.005 \\  
163 & 2454839.73648 & -5.5 & 4.2 & 0.207 & 0.005 \\  
164 & 2454839.73713 & -5.4 & 4.2 & 0.200 & 0.005 \\  
165 & 2454839.73779 & -6.3 & 4.0 & 0.201 & 0.005 \\  
166 & 2454839.73846 & -1.9 & 3.7 & 0.200 & 0.005 \\  
167 & 2454839.73913 & -2.9 & 3.9 & 0.210 & 0.005 \\  
168 & 2454839.73979 & -7.0 & 4.2 & 0.204 & 0.005 \\  
169 & 2454839.74046 & -9.7 & 3.8 & 0.205 & 0.005 \\  
170 & 2454839.74112 & -7.4 & 3.8 & 0.200 & 0.005 \\  
171 & 2454839.74180 & -6.1 & 3.9 & 0.200 & 0.005 \\  
172 & 2454839.74255 & -7.6 & 3.8 & 0.198 & 0.005 \\  
173 & 2454839.74322 & -4.5 & 4.0 & 0.204 & 0.005 \\  
174 & 2454839.74392 & -5.9 & 3.9 & 0.199 & 0.005 \\  
175 & 2454839.74461 & -6.5 & 4.2 & 0.199 & 0.005 \\  
176 & 2454839.74528 & -5.3 & 4.1 & 0.198 & 0.005 \\  
177 & 2454839.74599 & -9.7 & 4.4 & 0.188 & 0.005 \\  
178 & 2454839.74668 & -4.0 & 4.1 & 0.191 & 0.005 \\  
179 & 2454839.74737 & -2.9 & 3.8 & 0.201 & 0.005 \\  
180 & 2454839.74806 & -7.1 & 4.0 & 0.197 & 0.005 \\  
181 & 2454839.74874 & -2.8 & 4.0 & 0.199 & 0.005 \\  
182 & 2454839.74979 & -4.8 & 4.0 & 0.198 & 0.005 \\  
183 & 2454839.75045 & -11.5 & 4.0 & 0.206 & 0.005 \\  
184 & 2454839.75110 & -7.0 & 4.2 & 0.204 & 0.005 \\  
185 & 2454839.75177 & -6.0 & 4.0 & 0.207 & 0.005 \\  
186 & 2454839.75244 & -7.7 & 4.0 & 0.203 & 0.005 \\  
187 & 2454839.75311 & -5.3 & 4.0 & 0.204 & 0.005 \\  
188 & 2454839.75378 & -6.3 & 3.8 & 0.205 & 0.005 \\  
189 & 2454839.75445 & -7.7 & 4.0 & 0.206 & 0.005 \\  
190 & 2454839.75513 & -6.1 & 4.1 & 0.199 & 0.005 \\  
191 & 2454839.75581 & -1.7 & 3.8 & 0.200 & 0.005 \\  
192 & 2454839.75688 & -9.5 & 3.9 & 0.196 & 0.005 \\  
193 & 2454839.75756 & 2.2 & 3.9 & 0.206 & 0.005 \\  
194 & 2454839.75823 & -3.1 & 3.9 & 0.201 & 0.005 \\  
195 & 2454839.75889 & -7.6 & 3.8 & 0.199 & 0.005 \\  
196 & 2455221.69220 & -3.2 & 3.7 & 0.184 & 0.004 \\  
197 & 2455221.69305 & -8.0 & 4.3 & 0.178 & 0.005 \\  
198 & 2455221.69392 & -8.8 & 3.7 & 0.183 & 0.005 \\  
199 & 2455221.69466 & -9.4 & 4.0 & 0.182 & 0.005 \\  
200 & 2455221.69541 & -9.8 & 4.2 & 0.181 & 0.005 \\  
201 & 2455221.69617 & -4.0 & 3.8 & 0.186 & 0.005 \\  
202 & 2455221.69690 & -10.3 & 4.1 & 0.180 & 0.005 \\  
203 & 2455221.69764 & -6.4 & 4.0 & 0.183 & 0.005 \\  
204 & 2455221.69837 & -2.0 & 4.0 & 0.187 & 0.005 \\  
205 & 2455221.69910 & -7.0 & 4.0 & 0.180 & 0.005 \\  
206 & 2455221.69985 & -5.4 & 4.0 & 0.181 & 0.005 \\  
207 & 2455221.70059 & -1.8 & 4.2 & 0.186 & 0.005 \\  
208 & 2455221.70131 & -7.5 & 3.9 & 0.185 & 0.005 \\  
209 & 2455221.70206 & -6.8 & 3.8 & 0.184 & 0.005 \\  
210 & 2455221.70280 & -9.2 & 3.9 & 0.186 & 0.005 \\  
211 & 2455221.70353 & -9.0 & 3.9 & 0.182 & 0.004 \\  
212 & 2455221.70429 & -8.6 & 3.9 & 0.182 & 0.005 \\  
213 & 2455221.70515 & -4.3 & 4.0 & 0.184 & 0.005 \\  
214 & 2455221.70589 & -11.1 & 4.1 & 0.185 & 0.004 \\  
215 & 2455221.70666 & -10.4 & 3.9 & 0.185 & 0.005 \\  
216 & 2455221.70741 & -6.2 & 3.9 & 0.182 & 0.005 \\  
217 & 2455221.70814 & -4.1 & 4.0 & 0.187 & 0.005 \\  
218 & 2455221.70888 & -10.6 & 3.9 & 0.179 & 0.005 \\  
219 & 2455221.70964 & -8.3 & 3.9 & 0.183 & 0.005 \\  
220 & 2455221.71040 & -8.3 & 3.8 & 0.182 & 0.005 \\  
221 & 2455221.71114 & -8.6 & 3.8 & 0.183 & 0.005 \\  
222 & 2455221.71189 & -13.0 & 3.8 & 0.181 & 0.005 \\  
223 & 2455221.71264 & -5.9 & 3.9 & 0.183 & 0.005 \\  
224 & 2455221.71340 & -8.9 & 4.0 & 0.182 & 0.005 \\  
225 & 2455221.71487 & -7.6 & 4.2 & 0.181 & 0.005 \\  
226 & 2455221.71561 & -11.4 & 3.9 & 0.176 & 0.005 \\  
227 & 2455222.69363 & -5.0 & 4.0 & 0.185 & 0.005 \\  
228 & 2455222.69438 & -7.2 & 3.9 & 0.197 & 0.005 \\  
229 & 2455222.69513 & -5.3 & 3.8 & 0.192 & 0.005 \\  
230 & 2455222.69585 & -4.0 & 4.0 & 0.184 & 0.005 \\  
231 & 2455222.69671 & -3.4 & 3.8 & 0.191 & 0.005 \\  
232 & 2455222.69756 & -5.5 & 3.8 & 0.194 & 0.005 \\  
233 & 2455222.69828 & -6.0 & 3.9 & 0.190 & 0.005 \\  
234 & 2455222.69903 & -3.5 & 3.6 & 0.197 & 0.005 \\  
235 & 2455222.69977 & -3.2 & 3.6 & 0.193 & 0.005 \\  
236 & 2455222.70050 & -3.3 & 3.9 & 0.189 & 0.005 \\  
237 & 2455222.70138 & -3.0 & 4.0 & 0.193 & 0.005 \\  
238 & 2455222.70211 & -4.5 & 3.8 & 0.190 & 0.005 \\  
239 & 2455222.70211 & -5.4 & 4.0 & 0.187 & 0.005 \\  
240 & 2455222.70360 & -1.5 & 3.7 & 0.187 & 0.004 \\  
241 & 2455222.70435 & -6.6 & 3.9 & 0.190 & 0.005 \\  
242 & 2455222.70510 & -2.6 & 3.8 & 0.191 & 0.005 \\  
243 & 2455222.70583 & -7.6 & 3.7 & 0.185 & 0.005 \\  
244 & 2455222.70658 & -7.8 & 3.8 & 0.191 & 0.005 \\  
245 & 2455222.70731 & -7.4 & 3.7 & 0.192 & 0.005 \\  
246 & 2455222.70805 & -8.7 & 3.9 & 0.190 & 0.004 \\  
247 & 2455222.70880 & -9.4 & 3.8 & 0.190 & 0.005 \\  
248 & 2455222.70956 & -5.3 & 3.7 & 0.188 & 0.005 \\  
249 & 2455222.71029 & -2.0 & 3.6 & 0.192 & 0.005 \\  
250 & 2455222.71103 & -7.4 & 3.9 & 0.181 & 0.004 \\  
251 & 2455222.71178 & -3.1 & 3.8 & 0.186 & 0.005 \\  
252 & 2455222.71250 & -5.4 & 4.0 & 0.188 & 0.005 \\  
253 & 2455222.71326 & -6.9 & 3.8 & 0.189 & 0.005 \\  
254 & 2455223.69500 & -2.2 & 3.7 & 0.188 & 0.004 \\  
255 & 2455223.69575 & -4.6 & 3.6 & 0.190 & 0.004 \\  
256 & 2455223.69650 & -3.6 & 3.5 & 0.190 & 0.004 \\  
257 & 2455223.69724 & -1.4 & 3.6 & 0.192 & 0.004 \\  
258 & 2455223.69799 & -5.1 & 3.5 & 0.189 & 0.004 \\  
259 & 2455223.69873 & -2.2 & 3.9 & 0.189 & 0.004 \\  
260 & 2455223.69948 & -5.2 & 3.6 & 0.189 & 0.004 \\  
261 & 2455223.70036 & -2.7 & 3.8 & 0.186 & 0.004 \\  
262 & 2455223.70111 & -0.9 & 3.8 & 0.189 & 0.004 \\  
263 & 2455223.70185 & -2.4 & 3.8 & 0.187 & 0.004 \\  
264 & 2455223.70263 & -6.2 & 3.9 & 0.188 & 0.004 \\  
265 & 2455223.70338 & -2.6 & 3.7 & 0.188 & 0.004 \\  
266 & 2455223.70425 & -5.1 & 4.0 & 0.188 & 0.004 \\  
267 & 2455223.70503 & -4.3 & 3.6 & 0.189 & 0.004 \\  
268 & 2455223.70579 & -3.7 & 3.9 & 0.190 & 0.004 \\  
269 & 2455223.70654 & -2.6 & 3.7 & 0.192 & 0.004 \\  
270 & 2455223.70740 & -1.5 & 3.6 & 0.191 & 0.004 \\  
271 & 2455223.70838 & -3.2 & 3.9 & 0.192 & 0.004 \\  
272 & 2455223.70913 & -2.1 & 3.7 & 0.183 & 0.004 \\  
273 & 2455223.70990 & -1.2 & 3.9 & 0.182 & 0.004 \\  
274 & 2455223.71066 & -5.1 & 3.6 & 0.188 & 0.004 \\  
275 & 2455223.71155 & -5.4 & 3.7 & 0.181 & 0.004 \\  
276 & 2455223.71234 & -3.8 & 3.8 & 0.180 & 0.004 \\  
277 & 2455223.71312 & -7.7 & 4.0 & 0.190 & 0.004 \\  
278 & 2455223.71390 & -2.2 & 3.5 & 0.192 & 0.004 \\  
279 & 2455224.69507 & 0.7 & 3.7 & 0.195 & 0.005 \\  
280 & 2455224.69581 & -3.4 & 3.9 & 0.201 & 0.004 \\  
281 & 2455224.69655 & -5.2 & 3.5 & 0.198 & 0.005 \\  
282 & 2455224.69732 & -0.7 & 3.9 & 0.195 & 0.004 \\  
283 & 2455224.69807 & -2.7 & 3.9 & 0.196 & 0.004 \\  
284 & 2455224.69881 & -0.3 & 3.8 & 0.197 & 0.004 \\  
285 & 2455224.69954 & -4.1 & 3.7 & 0.194 & 0.005 \\  
286 & 2455224.70029 & -6.2 & 3.5 & 0.203 & 0.004 \\  
287 & 2455224.70104 & 3.3 & 4.0 & 0.196 & 0.005 \\  
288 & 2455224.70193 & -5.5 & 3.8 & 0.195 & 0.005 \\  
289 & 2455224.70268 & -5.4 & 3.8 & 0.194 & 0.004 \\  
290 & 2455224.70346 & -6.1 & 3.7 & 0.194 & 0.005 \\  
291 & 2455224.70421 & -5.1 & 3.8 & 0.195 & 0.004 \\  
292 & 2455224.70496 & -2.9 & 3.6 & 0.192 & 0.004 \\  
293 & 2455224.70584 & -2.9 & 4.0 & 0.198 & 0.005 \\  
294 & 2455224.70659 & -2.3 & 4.0 & 0.201 & 0.005 \\  
295 & 2455224.70734 & -0.6 & 3.8 & 0.194 & 0.005 \\  
296 & 2455224.70808 & -6.5 & 3.8 & 0.189 & 0.005 \\  
297 & 2455224.70882 & -4.1 & 3.7 & 0.192 & 0.004 \\  
298 & 2455224.70957 & -3.3 & 3.9 & 0.195 & 0.004 \\  
299 & 2455224.71031 & -3.5 & 3.6 & 0.195 & 0.004 \\  
300 & 2455224.71106 & -3.1 & 3.8 & 0.194 & 0.004 \\  
301 & 2455224.71182 & 1.0 & 3.8 & 0.191 & 0.004 \\  
302 & 2455224.71270 & -6.6 & 3.8 & 0.197 & 0.005 \\  
303 & 2455224.71344 & -4.3 & 4.0 & 0.192 & 0.004 \\  
304 & 2455224.71419 & -3.6 & 3.9 & 0.199 & 0.004 \\  
305 & 2455224.71496 & -4.2 & 3.6 & 0.193 & 0.004 \\  
306 & 2455224.71582 & 3.0 & 3.9 & 0.186 & 0.004 \\  
307 & 2455224.71657 & -3.3 & 3.6 & 0.195 & 0.005 \\  
308 & 2455224.71734 & -7.3 & 3.9 & 0.185 & 0.005 \\  
309 & 2455609.71440 & 6.5 & 4.4 & 0.217 & 0.007 \\  
310 & 2455609.71595 & 4.2 & 4.4 & 0.164 & 0.005 \\  
311 & 2455609.71738 & 7.9 & 4.4 & 0.161 & 0.005 \\  
312 & 2455609.71882 & 5.4 & 4.2 & 0.174 & 0.006 \\  
313 & 2455609.72040 & 3.1 & 4.4 & 0.180 & 0.006 \\  
314 & 2455609.72158 & 9.7 & 4.7 & \ldots & \ldots \\  
315 & 2455609.72818 & 8.0 & 4.5 & \ldots & \ldots \\  
316 & 2455610.70942 & 13.7 & 4.1 & 0.169 & 0.005 \\  
317 & 2455610.71042 & 11.5 & 4.4 & 0.131 & 0.005 \\  
318 & 2455610.71121 & 0.7 & 4.4 & 0.147 & 0.004 \\  
319 & 2455610.71201 & 6.8 & 4.2 & 0.136 & 0.004 \\  
320 & 2455610.71282 & 9.4 & 4.3 & 0.144 & 0.004 \\  
321 & 2455610.71363 & 11.6 & 4.3 & 0.142 & 0.005 \\  
322 & 2455610.71442 & 9.0 & 4.4 & 0.150 & 0.005 \\  
323 & 2455610.71521 & 12.2 & 4.5 & 0.158 & 0.004 \\  
324 & 2455610.71597 & 14.5 & 4.5 & 0.170 & 0.006 \\  
325 & 2455610.71674 & 6.0 & 4.3 & 0.147 & 0.005 \\  
326 & 2455610.71765 & 8.9 & 4.4 & 0.154 & 0.005 \\  
327 & 2455610.71853 & 11.4 & 4.3 & 0.164 & 0.005 \\  
328 & 2455610.71936 & 5.6 & 4.5 & 0.176 & 0.006 \\  
329 & 2455610.72017 & 8.7 & 4.4 & 0.165 & 0.007 \\  
330 & 2455610.72099 & 3.9 & 4.4 & 0.168 & 0.005 \\  
331 & 2455610.72187 & 5.9 & 4.3 & 0.150 & 0.005 \\  
332 & 2455610.72307 & 8.4 & 4.2 & 0.172 & 0.007 \\  
333 & 2455610.72439 & 7.4 & 4.5 & 0.151 & 0.005 \\  
334 & 2455610.72566 & 6.6 & 4.4 & 0.179 & 0.007 \\  
335 & 2455610.72688 & 1.3 & 4.7 & 0.155 & 0.005 \\  
336 & 2455610.72798 & 8.6 & 4.5 & 0.166 & 0.006 \\  
337 & 2455767.12836 & -4.4 & 4.3 & 0.170 & 0.006 \\  
338 & 2455767.12915 & -1.0 & 4.0 & 0.167 & 0.006 \\  
339 & 2455767.12992 & -0.7 & 4.0 & 0.169 & 0.006 \\  
340 & 2455768.11703 & 3.0 & 4.1 & 0.165 & 0.006 \\  
341 & 2455768.11777 & 4.8 & 4.0 & 0.168 & 0.006 \\  
342 & 2455768.11852 & 5.5 & 4.0 & 0.168 & 0.006 \\  
343 & 2455934.72404 & 11.2 & 3.8 & 0.165 & 0.004 \\  
344 & 2455934.72477 & 11.7 & 3.8 & 0.160 & 0.004 \\  
345 & 2455934.72549 & 8.6 & 3.7 & 0.166 & 0.004 \\  
346 & 2455934.72622 & 12.3 & 3.9 & 0.166 & 0.004 \\  
347 & 2455934.72693 & 12.7 & 3.8 & 0.166 & 0.004 \\  
348 & 2455935.70898 & 8.6 & 3.8 & 0.167 & 0.005 \\  
349 & 2455935.70971 & 5.0 & 3.9 & 0.166 & 0.005 \\  
350 & 2455935.71043 & 10.2 & 3.9 & 0.166 & 0.005 \\  
351 & 2455936.69569 & 6.8 & 3.7 & 0.141 & 0.004 \\  
352 & 2455936.69646 & 11.7 & 3.7 & 0.151 & 0.004 \\  
353 & 2455936.69723 & 7.0 & 3.6 & 0.152 & 0.004 \\  
354 & 2455936.69799 & 8.9 & 4.1 & 0.140 & 0.004 \\  
355 & 2455936.69877 & 5.0 & 3.7 & 0.146 & 0.004 \\  
356 & 2455937.69808 & 9.3 & 3.6 & 0.155 & 0.004 \\  
357 & 2455937.69883 & 16.2 & 3.6 & 0.156 & 0.004 \\  
358 & 2455937.69958 & 12.6 & 3.5 & 0.154 & 0.004 \\  
359 & 2455937.70033 & 13.7 & 3.7 & 0.154 & 0.004 \\  
360 & 2455937.70107 & 14.3 & 3.7 & 0.155 & 0.004 


\enddata


\tablecomments{The velocities have been shifted such that the mean velocity of each dataset is 0.}

\end{deluxetable}

